Unbiased Deterministic Total Ordering of Parallel Simulations with Simultaneous Events

In the area of discrete event simulation (DES), event simultaneity occurs when any two events are scheduled to happen at the same point in simulated time. Simulation determinism is the expectation that the same semantically configured simulation will be guaranteed to repeatedly reproduce identical results. Since events in DES are the sole mechanism for state change, ensuring consistent real-time event processing order is crucial to maintaining determinism. This is synonymous with finding a consistent total ordering of events. In this work, we extend the concept of virtual time to utilize an arbitrary-length series of tie-breaking values to preserve determinism in parallel, optimistically executed simulations without imposing additional bias influencing the ordering of otherwise incomparable events. Furthermore, by changing the core pseudo-random number generator seed at initialization, different orderings of events incomparable by standard virtual time can be observed, allowing for fair probing of other potential simulation outcomes. We implement and evaluate this extended definition of virtual time in the Rensselaer Optimistic Simulation System (ROSS) with three simulation models and discuss the importance of deterministic event ordering given the existence of event ties.

==> figs/data/eties-stress.csv <==
1,2467.775
2,3002.315
4,1713.3602
8,1009.8617
16,617.6056
32,481.9931
64,366.6423
128,380.1286


==> figs/data/eties.csv <==
1,40.4272,30.8462
2,42.7205,30.3673
4,23.2203,16.7273
8,12.355,8.9796
16,7.0786,4.5297
32,3.2152,2.9123
64,6.2847,14.9167
128,27.8974,810.2517


==> figs/data/phold.csv <==
1,6283.1231,4412.5475
2,3990.9204,2885.8263
4,1730.0559,1383.0628
8,804.9541,672.6063
16,387.6905,315.9849
32,192.5421,152.2734
64,94.2149,72.1101
128,47.3398,35.1057

